EMMA: A New Platform to Evaluate Hardware-based Mobile Malware Analyses

Hardware-based malware detectors (HMDs) are a key emerging technology to build trustworthy computing platforms, especially mobile platforms. Quantifying the efficacy of HMDs against malicious adversaries is thus an important problem. The challenge lies in that real-world malware typically adapts to defenses, evades being run in experimental settings, and hides behind benign applications. Thus, realizing the potential of HMDs as a line of defense - that has a small and battery-efficient code base - requires a rigorous foundation for evaluating HMDs. To this end, we introduce EMMA - a platform to evaluate the efficacy of HMDs for mobile platforms. EMMA deconstructs malware into atomic, orthogonal actions and introduces a systematic way of pitting different HMDs against a diverse subset of malware hidden inside benign applications. EMMA drives both malware and benign programs with real user-inputs to yield an HMD's effective operating range - i.e., the malware actions a particular HMD is capable of detecting. We show that small atomic actions, such as stealing a Contact or SMS, have surprisingly large hardware footprints, and use this insight to design HMD algorithms that are less intrusive than prior work and yet perform 24.7% better. Finally, EMMA brings up a surprising new result - obfuscation techniques used by malware to evade static analyses makes them more detectable using HMDs.

==> figs/15.RF_matrix/random_forest_matrix_37_38_IDs.txt <==
Amazon,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,NaN,1.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,
AngryBirds,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,NaN,1.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,
CNN,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,NaN,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,
Firefox,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,NaN,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,
Google_Maps,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,NaN,1.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,
Google_Translate,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,NaN,1.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,
Sana,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,NaN,1.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,
TuneInRadio,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,NaN,1.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,
ZombieWorldWar,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,NaN,1.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,


==> figs/15.RF_matrix/random_forest_matrix_5_percent.txt <==
Amazon,1.000000,0.954955,0.890196,0.931159,0.833333,0.876190,0.898734,0.894231,0.916667,0.606481,0.708583,0.675926,1.000000,1.000000,0.972222,0.956522,0.866667,0.896552,0.922705,0.951220,0.929825,0.900000,0.923457,0.857971,1.000000,0.750000,0.666667,0.888889,0.822222,0.882353,0.880597,0.897059,0.973684,0.946502,0.947020,0.912409,NaN,1.000000,1.000000,0.984127,0.984496,0.959459,0.805556,0.880658,0.873188,0.884194,0.769231,0.701923,0.748718,0.750299,0.606280,0.648616,0.540476,0.637011,NaN,0.388889,0.684211,0.885417,0.888889,0.917874,0.926594,0.940263,1.000000,0.950839,0.921986,0.962424,
AngryBirds,0.500000,0.561905,1.000000,0.803922,0.600000,0.763158,0.795918,0.838542,0.400000,0.559524,0.457658,0.439901,1.000000,1.000000,0.944444,0.901515,0.925926,0.942529,0.970588,0.989501,0.736842,0.942529,0.952381,0.952381,1.000000,1.000000,0.884615,0.844633,1.000000,0.990991,0.967593,0.995152,0.921053,0.934156,0.974194,0.984524,NaN,1.000000,1.000000,1.000000,0.888889,0.990050,1.000000,0.949275,0.966667,0.931099,0.743590,0.735849,0.899836,0.585749,0.294964,0.228944,0.227879,0.288732,NaN,0.600000,0.563492,0.487562,0.833333,0.800330,0.794601,0.789598,0.666667,0.620403,0.520908,0.590203,
CNN,0.000000,0.585859,0.644444,0.733333,0.333333,0.581395,0.679245,0.715962,0.266667,0.298701,0.295669,0.159259,0.000000,0.666667,0.375000,0.204301,0.185185,0.487179,0.732240,0.727273,0.648148,0.739394,0.840000,0.836257,NaN,0.500000,0.259259,0.152542,0.400000,0.704762,0.769608,0.373692,0.754386,0.854701,0.841365,0.724428,NaN,0.333333,0.333333,0.287879,0.133333,0.295019,0.388889,0.436364,0.521739,0.438045,0.261905,0.288889,0.345361,0.262515,0.030193,0.067376,0.093381,0.075152,NaN,0.444444,0.526316,0.676768,0.916667,0.945428,0.925391,0.924188,1.000000,0.905455,0.922141,0.918491,
Firefox,1.000000,0.393939,0.359477,0.617886,1.000000,0.614583,0.390351,0.639881,0.500000,0.384259,0.424242,0.377953,0.666667,0.750000,0.641026,0.913043,0.750000,0.847222,0.587302,0.628931,0.960784,0.878205,0.518229,0.364035,NaN,0.933333,0.861111,0.943662,0.644444,0.843750,0.702020,0.569841,0.538462,0.576132,0.556306,0.450060,NaN,0.000000,0.380952,0.842105,0.791667,0.546296,1.000000,0.768707,0.513109,0.509599,0.791667,0.561111,0.417526,0.440048,0.357058,0.322695,0.243405,0.323810,NaN,1.000000,0.946237,0.972222,0.750000,0.673435,0.672577,0.697954,0.857143,0.671446,0.605516,0.667879,
Google_Maps,1.000000,0.849462,0.769608,0.777778,0.333333,0.748634,0.727273,0.766169,0.666667,0.780488,0.741710,0.686203,1.000000,1.000000,0.981481,0.952381,0.851852,0.766667,0.811404,0.781690,0.771930,0.768817,0.700224,0.695489,1.000000,1.000000,0.944444,0.939153,0.870370,0.900000,0.891566,0.946429,0.785714,0.811881,0.880184,0.926056,NaN,1.000000,0.888889,0.888889,0.868217,0.787149,0.916667,0.814815,0.711806,0.792929,0.794872,0.729345,0.964158,0.979834,0.942285,0.867141,0.966184,0.961353,NaN,0.969697,0.911111,0.929078,0.916667,0.863492,0.962696,0.865023,0.875000,0.812574,0.826139,0.803084,
Google_Translate,0.000000,0.296296,0.337662,0.288360,0.000000,0.342105,0.249221,0.322718,0.047619,0.131944,0.158879,0.179302,0.333333,0.875000,0.757576,0.806202,0.694444,0.578947,0.505155,0.449704,0.698413,0.733333,0.739035,0.695167,1.000000,1.000000,0.916667,0.840580,0.603175,0.865672,0.845118,0.858657,0.730159,0.779661,0.720143,0.742857,NaN,0.000000,0.333333,0.209524,0.418803,0.454106,0.151515,0.173077,0.138577,0.171484,0.012346,0.078788,0.067961,0.078638,0.022619,0.053957,0.078916,0.076464,NaN,0.966667,0.956989,0.959184,0.666667,0.912979,0.933575,0.931655,0.916667,0.918149,0.929078,0.898082,
Sana,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,0.990196,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,NaN,0.995960,1.000000,1.000000,1.000000,0.998814,1.000000,1.000000,1.000000,1.000000,NaN,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,NaN,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,0.997644,1.000000,1.000000,
TuneInRadio,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,NaN,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,0.997877,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,0.997522,1.000000,1.000000,1.000000,1.000000,NaN,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,NaN,1.000000,0.971014,0.963964,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,
ZombieWorldWar,1.000000,0.833333,0.746479,0.718182,0.666667,0.777778,0.845528,0.845144,0.733333,0.582222,0.603604,0.569697,1.000000,1.000000,1.000000,1.000000,0.875000,0.946667,0.988304,0.961538,0.705882,0.918239,0.920904,0.912195,1.000000,1.000000,1.000000,1.000000,0.955556,0.968750,1.000000,0.986733,0.868421,0.918803,0.950000,0.980815,NaN,1.000000,1.000000,1.000000,0.950000,0.241007,1.000000,0.882716,0.949020,0.855238,0.763889,0.663194,0.610820,0.642336,0.333333,0.334511,0.351384,0.249042,NaN,1.000000,0.980392,0.947368,0.666667,0.473297,0.484848,0.518519,0.523810,0.466907,0.488568,0.451190,


==> future-work.txt <==
1.program analysis to infer hidden states + HMM
2.gprof
3. longer TTD, better detection


==> rebuttal-isca-2015.txt <==
Reviewers, thank you for your time and comments. We begin with general questions followed by specific ones.



#__G1__:  Relevance to ISCA community? [A, C, E]
=================================

Hardware-based malware detectors (HMDs) move millions of lines of code out of the trusted code base (e.g., Android middleware). 

Further, HMDs benefit directly from hardware support for introspection: 
log-based lifeguards [Top Picks’09 -- ASPLOS’14], 
instruction-grain monitoring [Deng et al MICRO’10 -- Lo et al HPCA’15], 
Testudo/sampling [Greathouse MICRO’08], and going back to 
DISE [Corliss et al ISCA’03], and 
profiling co-processors [Zilles and Sohi, HPCA’01]. 
These papers pre-sage hardware accelerators for malware detection [Ozsoy et al HPCA’15]. 

This makes HMDs -- and how to *evaluate* such hardware-based detectors -- particularly relevant to ISCA readers. 

In this paper, we present multiple novel insights --  characterizing malware diversity, executing malware correctly, and replaying benign apps realistically for ~1--2 hours each. Without this methodology, machine learning classifiers will be tested with the wrong foreground (malware) and background (benign) data.

Most importantly, we show *which* malware payloads are detectable, instead of reporting opaque only percentages and malware-family names. 

We suggest this to be the new methodology for evaluating HMD algorithms and accelerators in the future -- and thus of immediate use to ISCA/hardware-security researchers.



#__G2__: Why methodology specific to *hardware* based detectors? 
                How Oakland/S&P and CCS researchers evaluate detectors. [C, E]
================================================

Hardware-based malware detectors (HMDs) are particularly sensitive to changes in malware *implementation*, whereas system calls or Android-API level detectors understand malware semantics. 

          [syscall/API detectors: see work by Stephanie Forrest et al at UNM, Mutz et al at UCSB, Christodorescu et al at Wisconsin, Dillig et al at Stanford] 

For example, an information stealer *has* to read SMSs and send them out over the network, yet can implement SMS harvesting using many threads, at different delays, with different granularities, and piggyback exfiltration with legitimate web-traffic etc.  

For these reasons, while software-detectors can be evaluated using honeypots using confirmed-to-be-live malware -- see Rossow et al [Oakland SP’12] for best practices --
we posit that intelligently diversifying malware implementations is indispensable for hardware-detectors.




Reviewer #229A
===========


#__A2__: How does this framework compare to a malware suite such as Malfease?

Malfease classifies malware samples into malware families (such as CruseWin and AngryBirds-Lena.c [Section 2.3]). 

Instead, we reversed and studied malware sample to extract *orthogonal* malware behaviors (Section 3.2) whose intensity can be tuned for precise experiments. 

Each malware ‘family’ as described by Malfease comprises of one or more such behaviors.

 

#__A3__: ...performance counters too low level to capture workload features, unless you are doing fully-supervised learning.

Table 5 digs into *why* performance counter based detectors may work. Small, atomic actions (“read an SMS”) actually take 25.9 -- 67.8 million instructions at the hardware level.

Yet your question stands -- malware may go undetected when the repackaged legitimate program is (a) being executed realistically, and (b) also making API calls such as SMS/Contacts or network accesses. 

Supervised v. not is another (orthogonal) question -- Demme et al [ISCA’13] and Ozsoy et al [HPCA’15] evaluate supervised algos to detect *known* malware. But will perf counters expose new/adaptive mobile malware?

Answering such questions is exactly the point of this paper -- our methodology emphasizes systematically diversifying the payloads and finding the tipping point for detection.



#__A4__: For your testing, why aren't you using 10-fold validation. The 80-20 split suffers from a non-randomized training/testing corpus. 

We use 5-fold cross-validation -- with several precedents in KDD and Sigcomm --  with similar results across folds. We can do 10-folds if a shepherd suggests it. 

With 1-2hrs execution time per app *  9 apps *  66 malware payloads * 6 counters at 1kHz, we process a lot of real, representative data -- overfitting should not be a problem.  



#__A5__: Your false positive rates are terribly high, and your true positive rates are just okay. You don't seem concerned. Why? 

False positive rates *are* a major concern. Exposing this by driving benign apps with real users is a contribution of our proposed methodology. 

Re. true positives: We intentionally included low intensity malware samples to find our detector’s tipping point. __Aggregate detection rates can be easily skewed by malware benchmark suite that uses real and high intensity malware.__ Please see Figure 9 for a detection v. payload intensity heatmap.



#__A6__: You use a profiler to acquire performance counters - does the profiler introduce any false positives?

It should not -- because ARM Streamline measures perf. counters, post-processes the traces, and reports data on a per process basis. 



Reviewer #229B
==========

thanks for the feedback!



Reviewer #229C
===========


#__C3__: was there any novelty in the way the authors adapted these algorithms to their purpose?

Our contributions are in (a) extracting features and (b) thoroughly searching the parameter space for the markov model and bag-of-words algorithms, and relying on “the unreasonable effectiveness of data” [Norvig et al]. 



#__C4__: The authors modified the malware binaries to make them exhibit malicious behavior for the chosen experimental platform. Isn’t it possible that those changes may enable static or dynamic analyses? 

The changes are minor and *crucial* for correct evaluation -- e.g., we disabled some checks for GPS locations, sent commands to android device, etc. We label *only* the time windows where payloads execute as malware.



#__C5__:. The paper does not give information about the case where the malware uses reflection and encryption. 

Almost all calls to Android API functions (ex. getDeviceId) are made using encryption and reflection (first, the name of API function is decrypted, then it is invoked via Java Reflection mechanism).



#__C6__: it is not clear … identifying the largest malware payload that evades detection. 

For hardware detectors, computational intensity is correlated directly with detectability. We want to find the intensity at which the malware tips over into a detectable region (see Fig 9 heatmap).



#__C7__: Is there anything fundamentally different about mobile apps, compared to desktop software, that disallows prior desktop detectors?

We compared 20 malware (from UCSB security lab dataset) vs. 20 benignware (e.g., pdfviewer, calculator, filetransfer, resizer, screensaver) on Windows. 

In summary, Windows malware executed ~60K syscalls within 10 minutes v. only 2.5K for benignware. RegSetValue, the system call used to modify Win registry, is invoked 820 times by malware and only 72 times by benignware on average. Further, malware spawns 182 processes/threads on average (outliers: virut - 364, kuk - 335), while benignware spawns fewer than 30.

For our Android dataset, there is no statistically significant difference between malicious and benign apps’ syscalls: our detector thus looks for anomalous phases.



#__C8__: What are the performance implications of storing the hardware performance counter information to enable anomaly detection?

6x100 perf. counters readings have to be buffered in memory before computing wavelet coefficients, thus this results in ~2.4 KB.

Each phase window is represented as at most 20 wavelet coefficients. Thus we need 
(Markov model) 6 counter x 20 (av. phase window size) x 10 (states) x 4 (bytes) = ~ 4.8 KB



#__C9__: In left plot of Figure 8, what do the axes with labels Dim1 and Dim2 represent? 
 
The two principal components -- these components retain 90.77% of variability in the data (See Section 6.1)



#__C10__: In definition of the detectability level, what does “the number of alarms that could be raised” mean?

We know the exact time windows when the malicious payload executes -- hence we can compute the number of alarms that an ideal malware detector can raise. 




Reviewer #229D
============



#__D1__: Are the binaries used for this study going to be publicly released? 

Yes. 

The binaries and their extensions against software detectors are already being used in an industrial research lab to evaluate their malware detector. 



#__D2__: Have you compared your proposed malware evaluation methodology with recent practices used in top security conferences?

Please see Answer to G2.

Reviewer #229E
============

Please see G1 for relevance to ISCA.




8. For Figure 9, mentioning the actual range of values of detectability level for different shades of blue is necessary to convey the full picture.
[smth like this -- probably we should dump this question]. Low detectability, N-level, detectability is <= 15%. ‘M’ level - 15% < detectability <= 35%, ‘H’-level - detectability > 35%.

0.15 = mal_length/phase_window

Demme et al [ISCA’13] have already introduced performance counters’ viability. 
Demme et al do present a supervised learning algorithm that has 80%/10% [TODO: check percentages] precision and recall. Tang et al [RAID’14] present a complementary unsupervised learning approach
We evaluated how suitable perf. counters are for the real-time Android malware detection. Their main advantage is very low trusted computing base (TCB). The question what type of algorithms (supervised or unsupervised) to use is orthogonal to the choice of features, i.e. per. counters. Supervised leaning may work better, but it will capture behavior of existing malware samples, however, we can’t claim that Android malware will remain the same in a few years, that’s why we chose unsupervised approach.

Schatzmann et al. Digging into HTTPS: Flow-Based Classification of Webmail Traffic SIGCOMM’10
Liu et al. Support Vector Machines Classification with A Very Large-scale Taxonomy  KDD’05 

http://dl.acm.org/citation.cfm?id=1349493
http://conferences.sigcomm.org/imc/2010/papers/p322.pdf uses 5-folds (p. 5)
http://www.kdd.org/sites/default/files/issues/7-1-2005-06/6-Liu.pdf uses 5-folds (p. 6)

To evaluate this methodology,  we present a real-time anomaly detector that uses performance counters. In comparison, Demme et al [ISCA’13] present offline classifiers (not real time), while Ozsoy et al [HPCA’15] present a custom-hardware accelerator. in order to quantify the precision/robustness of hardware detectors. 

Oszoy et al [Table TODO in HPCA’15] who sample at 10k instructions.

In the case of Bag-of-Words, we adapted implementation of Wang et el to multidimensional time-series. The paper by Huffmire et al. inspired us to apply wavelet transform to raw data. We use a standard implementation of markov model. There is no novelty in implemetation of Bag-of-Words or markov model.







==> rebuttal-micro-2015.txt <==
We would like to thank our reviewers for questions and constructive suggestions.

General questions:

*** No microarchitecture -- why MICRO? [A, B, C, D, E]

Hardware-assisted malware detection (HMD) has a long history of work in our community. Beyond [7] and [29], MICRO/ISCA has included several papers on log-based lifeguards, information flow analysis, covert and side-channel malware, instruction-grain monitoring, and even going back to dynamic instruction-stream editing.

While our proposed methodology applies to software detectors as well, it is *crucial* for hardware-level detectors. In the absence of application- or OS-level semantics, attackers can easily create new hardware-signatures (by creating more threads, for example) to evade current HMDs [7,29]. We have quantified this and can add results on evading the HMDs in [7,29].

We characterize mobile malware payloads for the first time -- mapping malware code-names down to a set of orthogonal, atomic actions. This characterization, along with our techniques to create intelligent adversaries and the metric of ‘smallest detectable payloads’ (instead of ROC curves), will guide future HMD research. 

We also demonstrate, for the first time, that HMDs compose well with static analyses. 

*** Assumptions regarding malware data (such as 0.12s to to steal an SMS contact, 80--100ms for atomic malware actions, etc) ? [A, C]

This data on malware payloads is not an assumption -- it is measured by executing 594 malware samples (for 1 to 2 hours each with real user inputs) on an Android device.

This information can then be used to design HMDs -- for example, we use 80ms as our phase duration instead of sampling hardware performance counters at 25k [7] or 100k [29] instructions. 

*** Compare w/ prior evaluation approaches (i.e. novelty)? D, E

Figure 1 shows a representative scenario from prior evaluations: off-the-shelf malware either crashes or has expired command and control servers and hence malware payloads do not even execute. Using this data to evaluate classifiers is, by definition, fallacious!

Instead, we posit that correct execution of malware and realistic execution of benignware is critical to evaluate whether the two executions are measurably distinct. We present the first system to do so.


Specific Questions:

[Review A]
*** Transforms on data: rationale and performance impact? 

Contention from other processes sometimes introduces spiky noise into a process’ performance counter traces -- hence, the transforms remove outliers greater than 99.99 percentile and smooth the data using a moving average over an 80ms window in order to discount these spikes. If required, we can quantify its effect in an extended tech report.

*** Is overfitting not an issue when using benign app as baseline? 

We use 9 apps \times 1--2 hours worth of benign apps’ performance counter traces to train our models and evaluate using distinct training v. testing sets -- overfitting should not be an issue.

*** How can you get pure apps when malware can always be beneath? 

(From Sec. 3.1): Most mobile malware succeeds due to developer or user errors (or arrives as a malicious payload hidden in a popular benign app). Our scheme does not protect against malware that is always present, hidden in a boot record by the manufacturer for example.

*** Compare with CC Hunter by Chen and Venkataramani? 

CC Hunter is complementary and proposes custom hardware to detect one category of malware -- covert channels through the hardware.  We consider diverse payloads that look much more like benign computation -- e.g., both benign and malware apps can read an SMS -- instead of comparing event trains for covert channels that look dramatically different from benign contention. We will add this citation to our paper as well -- thanks!


[Review B]

*** Malware and detector are started at the same time -- how? 

The sentence about starting the detector is misleading -- sorry about this. We meant ‘the Time to Detection duration is measured from when the malware payload starts executing’ instead of from the start of the repackaged program’s execution. The detector obviously gets these malicious time windows as input during our evaluation.

*** Impact of detector on application performance? 

Implemented in hardware, the detector only samples counters at 1kHz and needs ~5kB space (Fig. 12). One would expect the performance overheads to be low given that [29] shows a more computationally intense detector to have negligible overheads.

*** Classification results are not impressive v. [29]. Why not try more complex ML? 

Fig. 2 shows why comparing arbitrary benign programs to known malware (as in [29]) is a *significantly* easier problem than finding malware time periods in a largely benign execution.

Even so, our proposed ML pipelines yield a reasonably low detection threshold for most malware categories -- eg., even stealing 25 contacts or executing 20 fake clicks or cracking even 10k passwords can be detected for most apps.
 
This paper motivates further research into reducing false positives (from once every few minutes, which is comparable to mobile malware detector in [7]). However, advanced ML techniques to winnow false positives are an entire paper by themselves.  

[Review C]

*** Why is malware carefully diversified? 

Because (a) we determined the atomic tasks that mobile malware *has* to execute (Figs 3, 4) and (b) deliberately chose malware parameters for these tasks that span the threshold between undetectable and detectable payload sizes (Fig 5).

*** Can you justify your test and train approach? 

We use 5-fold cross-validation with an 80-20 train:test split -- with several precedents in KDD and Sigcomm --  with similar results across folds. We can do 10-folds if a shepherd suggests it.

With 1-2hrs execution time per app *  9 apps *  66 malware payloads * 6 counters at 1kHz, we     process a lot of real, representative data -- overfitting should not be a problem.

*** Can you justify assumptions regarding timing of malware etc? 

Please see general question #2.

[Review D]

*** How will it work when no benign app exists? 

(From Sec. 3.1): Most mobile malware succeeds due to developer or user errors (or arrives as a malicious payload hidden in a popular benign app). 

Our scheme does not protect against malware that is always present, hidden in a boot record by the manufacturer for example, or when a malware binary has no benign counterpart (which is rare -- without a benign counterpart, users have low incentive to install an outright malicious program). Table 2 in the Malware Genome study of 1000+ apps also quantifies the prevalence of repackaged malware: http://www.csc.ncsu.edu/faculty/jiang/pubs/OAKLAND12.pdf.


*** Key findings v. a traditional TP:FP analysis? 

Against an intelligent adversary, it is hard (if not impossible) to determine a true positive percentage -- to do so, we would need to determine the set of all possible malware. Our malware suite, for example, evades signature based schemes proposed in [7, 29] (we can add results on this for the final version). 

Hence we classify malware payloads into categories and propose that detectors should instead quantify the minimum payload sizes they can detect for each category.

*** Run classifiers from prior work?

Since prior work only described their classifiers at the level of ‘decision trees’, ‘random forests’, ‘SVM’, etc and did not release code, we chose two classic techniques and engineered features as well as we could. In general, applied ML papers rely on feature selection and parameter tuning while relying on basic algorithms like SVM etc.

*** Is the framework specific to hardware? 

Please see general question above.

[Rev. E]

Please see general question above. 

We will edit the paper to target a non-security audience better -- thanks for the feedback!

[Rev. F]

*** Mimicry attacks: why are intensity/delay metrics sufficient? 

We determine the *atomic* tasks in mobile malware, such as stealing one SMS or fetching one HTTP link. Based on this taxonomy (Figs 3 and 4), we select values for atomic actions in Fig. 5 that make the malware cross the threshold from being undetected to being detected (as confirmed by results in Figs 9 and 10). Hence we believe the settings are a good choice. 

*** Can malware successfully hide only in compute-heavy apps?

Not necessarily.

The Bag-of-words algorithm is surprisingly effective at detecting malware in compute-heavy apps -- almost 100% detection rate for Angry birds and Zombie World war (Fig 10 v. 9). For complex apps, Markov model’s transitions among fewer states are a worse model than not modeling time and relying on Bag-of-word’s more statistical approach.

*** Detection threshold/payload: quantitative? Why this doesn’t equate to a knob on ROC curves. 

Detection threshold (as defined here) is indeed a quantitative measure -- it is represented as the payload parameters as shown in Figs. 5, 9, and 10.

An ROC curve requires defining what “100% true positives” means, which is impossible when an intelligent adversary can adapt and create arbitrary number of malware binaries. Since adapting hardware signals is trivially easy -- changing the instruction sequence or number of threads for example -- we do not attempt to create a set of all possible malware. 

Ease of adaptation is also why we do not attempt to record signatures of malware executions and instead pursue anomaly detection -- which requires only modeling benign apps that do not deliberately obfuscate their signals.

*** Does synthetic malware introduce bias into testing data due to instrumentation?

(From Section 4.4) We are careful to avoid bias due to instrumentation -- only the time periods when the malware payload actually executes is used as part of the testing set.  

Our instrumentation effects are thus not considered for evaluating the detector’s accuracy.

*** Why m=1000 in BoW?

(From Sec 5.4) We set m=1000 to balance discriminative ability and noise based on experiments with different code-book sizes. 

*** What does “new state not well represented by observed states” mean?

‘Observed’ states are generated by clustering the phases observed in training. However, malware may introduce states that benign training runs do not. Hence we keep some state labels that are used when the distance between a phase in the test set (the new state) and the closest observed state is larger than the maximum distance between a pair of observed states.





Concerns:
no hardware, hence not relevant to micro: A, B, C, D, E, F
Assumptions regarding data: A, C
not assumptions. results of taxonomy and measurements on a real board under real usage conditions.
(1) In page 5, "stealing one SMS or contact requires 0.12s to 0.36 s"; (2) In page 9, "most atomic malware actions require time longer than a few 80 ms-100ms time windows". How are such assumptions validated? What constitutes typical malware and timing?
Transforms on data. Rationale and performance drop? A
Overfitting not an issue when using benign app as baseline? A
How can you get pure apps when malware can always be beneath? A
Chen and Venkataramani?: A. Custom hardware to detect anomalous contention. Custom hardware to detect one specific category of malware -- covert channels. 

Malware and detector are started at the same time. How? B
Impact of detector on application performance? B
Classification results are not impressive v. [29]. Why not try more complex ML? B

Why is malware carefully diversified? C
Can you justify your test and train approach? C
Can you justify assumptions regarding timing of malware etc? C

How will it work when no benign app exists? D
Key findings v. a traditional TP:FP analysis. Compare w/ prior approaches? D
Is the framework specific to hardware? D

why MICRO? E

Mimicry attacks: why are intensity/delay metrics sufficient? F
hide only in compute-heavy apps?
Detection threshold/payload: quantitative? Why this doesn’t equate to a knob on ROC curves. F
Synthetic malware introduces bias into testing data.
“For example, the synthetic malware is described to print to a console via adb when running the malicious payload. “ DalvikVM prints a lot of info to console by default even if an app does not print anything
Why m=1000 in BoW?
“not well represented”?


Future ToDo:
will our malware beat syscall detectors? [applying methodology to syscalls]
instead of phase windows, aggregate alarms over an entire program run.
use correlation idea.
throw DNN on traces. Visualize traces using Sanjay’s metrics.
Analyze robustness of ML to a small portion of malicious data
we should train on ALL versions of an app (e.g. AngryBirds) available on GooglePlay. Differences between the versions of the same app should not affect ML. Also, GooglePlay contains mostly benign apps
Add more signals (OS-level signals, Dalvik-level signals) and find an optimal subset of them
Evaluate existing HMDs -- they must be broken by our synthetic malware
Test on real malware (just run dozens of fresh malware) and remove undetected samples
use Qualcomm’s MDPs
Train large DNN offline and use a small DNN (a result of offline training) for online detection
Google does similar things for on-device voice recognition
Contributions: new approach to evaluation of HMDs & application of DNN to “optimal” malware detection



==> reviews-micro-2015.txt <==
===========================================================================
                           MICRO48 Review #133A
                     Updated 30 Jun 2015 1:00:48pm EDT
---------------------------------------------------------------------------
  Paper #133: Hardware-based Malware Detectors versus Intelligent
              Adversaries
---------------------------------------------------------------------------


                         ===== Paper Summary =====

The goal of this paper is to evaluate two hardware malware detectors that uses one of the two approaches- a first order markov model and bag of words techniques. In addition, the authors have developed a framework, named maya, that includes synthetic malware payloads and comparison against benign versions of the applications.

                        ===== Paper Strengths =====

- The idea of building classifiers and anomaly detectors for malware on mobile platforms is good.
- Computer security, in general, deserves a lot of attention

                       ===== Paper Weaknesses =====

- The paper doesn't address the issue with training the detectors with benign versions of the corresponding applications vs. all benign applications properly.
- The paper lacks discussion of hardware needs, requirements and overheads that will be relevant to the micro conference. The discussion is solely based on ML classifiers and the title Hardware-based malware detectors is somewhat misleading.
- A number of assumptions are made throughout the paper that lacks sufficient backup/explanation (see questions to address below)

       Overall Merit (Pre-Response): 3. Average (C) -- Average-quality
                                        paper with many deficiencies that
                                        are difficult to overlook. Describe
                                        changes needed for this paper to
                                        become Good (B).
                            Novelty: 2. Insignificant novelty -- virtually
                                        all of the ideas are published or
                                        known
                    Writing Quality: 3. Adequate
  Reviewer Confidence and Expertise: 3. Knowledgeable in area, and
                                        significant confidence in review

           ===== Questions to Address in Revision/Rebuttal =====

-You have mentioned a few hardware performance counters that includes one uarch event, namely mispredicted branches. Beyond this, the paper lacks any information on hardware needs and requirements. A more detailed discussion is needed on hardware structures and design changes along with quantification of relevant performance/power overheads for your design.

-In a number of places, you have made assumptions without sufficient information on how such data were derived. As examples, (1) In page 5, "stealing one SMS or contact requires 0.12s to 0.36 s"; (2) In page 9, "most atomic malware actions require time longer than a few 80 ms-100ms time windows". How are such assumptions validated? What constitutes typical malware and timing?
 
-In Sec 5.2, there are a series of transforms performed on data. What is the rationale and need for this? Does this lead to loss of performance? Quantify.

-Your train and test method in Sec 4.4 is vague and needs more explanation. Why is overfitting not an issue especially when you use the benign version of the application as baseline? How frequently can you afford to get a pure version with assurance especially when you could always have some sort of packaged malware underneath?

             Importance of Revision: 1. Revision cannot save this paper --
                                        The required changes are so
                                        significant that it will just
                                        become a different paper

                    ===== Other Detailed Comments =====

Address the questions above. 

There are a few other minor points:

- In Sec 2.3 second paragraph you talk about prior work. Citation is needed.

- In MICRO 2014, Chen and Venkataramani published CC-Hunter where they analyze covert channels in hardware and construct algorithms to detect timing channels. You should read relevant papers such as these to compare your work.

===========================================================================
                           MICRO48 Review #133B
                     Updated 5 Jul 2015 11:45:25pm EDT
---------------------------------------------------------------------------
  Paper #133: Hardware-based Malware Detectors versus Intelligent
              Adversaries
---------------------------------------------------------------------------


                         ===== Paper Summary =====

The paper proposes a new and improved methodology for evaluating the effectiveness of malware detectors for mobile malware. The two main novelties include ensuring that the malware actually performs its tasks, and also comparing malware payload injected into regular programs against the same programs without malicious payload. Essentially, the proposed methodology is centered around detecting malware payload, and not the exploits leading to malware.

                        ===== Paper Strengths =====

The proposed improvements to malware detection methodology make sense and can benefit both hardware and software detectors.

The authors expended a significant effort generated the samples of malware and benign programs to evaluate their approach

                       ===== Paper Weaknesses =====

I am not sure that a computer architecture conference is the best venue for this paper - it would be a better fit to a conference like RAID or CCS, because most innovations are in the malware detection and classification methodology, which applies to both hardware and software detectors.

The detection performance reported in the results section is not very good, particularly alarming is the high percentage of false positives.  I understand that the new methodology is perhaps more practical and makes it more difficult to detect malware compared to previous approaches (that match malware against unrelated regular programs), but perhaps better machine learning algorithms or better features are needed here to improve the detection performance. This should not be outside of the scope of this paper.  As it stands right now, the results show that the use of performance counters is not very effective under this methodology.

       Overall Merit (Pre-Response): 3. Average (C) -- Average-quality
                                        paper with many deficiencies that
                                        are difficult to overlook. Describe
                                        changes needed for this paper to
                                        become Good (B).
                            Novelty: 4. Incremental improvement –- on par
                                        with typical MICRO papers
                    Writing Quality: 4. Well-written
  Reviewer Confidence and Expertise: 3. Knowledgeable in area, and
                                        significant confidence in review

           ===== Questions to Address in Revision/Rebuttal =====

Why is this paper a good fit for a computer architecture conference? Most innovations are  related to malware detection methodology in general, whether the detectors are software-based or use hardware support. The hardware support in this paper is minimal - only the collection of performance counters, the rest seems to be performed in software.

In the detection time and space overhead section on page 11, the authors say that the malware sample and the detector are started at the same time. How exactly is this achieved - using SMT core? What is the impact of running a detector on the application performance?

Your classification results are not impressive, especially compared to the recent online detection work of [29]. I understand that the new proposed framework makes classification more difficult, but why not try different, more advanced machine learning algorithms, particularly that the detection is run in software?

             Importance of Revision: 3. Revision would be somewhat useful
                                        -- I am open to revising my score
                                        based on how satisfactorily the
                                        concerns are addressed

                    ===== Other Detailed Comments =====

The methodology for evaluating the performance of malware detection schemes proposed in this paper is solid and is a definite improvement compared to what has been used in the state-of-the-art papers, at least in computer architecture conferences. If not by itself, detection of malware payloads can be used in conjunction with the detection of exploits.  I also commend the authors for the impressive effort that they expended in putting together the sets of malware and benign programs conforming to their methodology. These are all very good points. 

However, the main contributions are in the area of malware detection methodologies, and the proposed innovations equally apply to both software and hardware detectors. Therefore, this paper would be a better fit for a conference like RAID. Another big concern is the classification performance reported in the results section is not impressive - almost all results are shown for 20% false positive rates, and the true positive percentage is far from perfect even under that condition. I completely understand that the new methodology proposed in this paper makes the detection more difficult, but these results are just not god enough. Either more complex machine learning algorithms and/or new features should be considered, or perhaps performance-counter based detection is not an answer under this new model. It would be interesting how the software detectors that take into account semantic information (system calls etc) would perform under this new methodology. As it stands, the story seems to be incomplete.

When the authors revise the paper, I would suggest addicting more details on how exactly the detection is implemented. Is the detector run on an SMT thread in parallel with malware? How are these synchronized? Previous work [29] proposed doing detection on-line in hardware, perhaps similar approach can be employed here. In any case, in the current version this part is not clear.

===========================================================================
                           MICRO48 Review #133C
                     Updated 6 Jul 2015 6:48:10pm EDT
---------------------------------------------------------------------------
  Paper #133: Hardware-based Malware Detectors versus Intelligent
              Adversaries
---------------------------------------------------------------------------


                         ===== Paper Summary =====

A platform to evaluate hardware based malware detectors is presented.  The platform assumes that adversaries will write malware to evade the hardware malware detector.

                        ===== Paper Strengths =====

+ Well written
+ Malware detection is important (though I am unsure what role hardware can play)

                       ===== Paper Weaknesses =====

- Paper doesn't seem particularly appropriate to MICRO (it is not completely out of scope, however)
- Not clear that a small set of people (authors of the paper?) can create a "carefully diversified" set of malware
- Train and test approach is not credible

       Overall Merit (Pre-Response): 3. Average (C) -- Average-quality
                                        paper with many deficiencies that
                                        are difficult to overlook. Describe
                                        changes needed for this paper to
                                        become Good (B).
                            Novelty: 4. Incremental improvement –- on par
                                        with typical MICRO papers
                    Writing Quality: 4. Well-written
  Reviewer Confidence and Expertise: 2. Some familiarity with the area, but
                                        insufficient time to produce
                                        high-confidence review

           ===== Questions to Address in Revision/Rebuttal =====

Can you justify why you think the set of malware is "carefully diversified"?

Can you justify your train and test approach?

Can you justify the various assumptions you make, e.g., timing of malware, etc?  This relates to Question 1 above.

             Importance of Revision: 3. Revision would be somewhat useful
                                        -- I am open to revising my score
                                        based on how satisfactorily the
                                        concerns are addressed

                    ===== Other Detailed Comments =====

In addition to the questions in the revision/rebuttal section:


I think you are trying to solve an important problem but I am unconvinced that hardware based detection has a prayer even after reading your paper. Perhaps your contribution could be showing how difficult the problem is, but I think most people realize that already.

===========================================================================
                           MICRO48 Review #133D
                     Updated 7 Jul 2015 1:42:26am EDT
---------------------------------------------------------------------------
  Paper #133: Hardware-based Malware Detectors versus Intelligent
              Adversaries
---------------------------------------------------------------------------


                         ===== Paper Summary =====

This paper presents a platform to evaluate hardware-based malware detectors (HMDs), which use hardware performance counters to distinguish malware behavior from normal program behavior at run-time. The paper points out that malware is often packaged with a benign program and proposes to test if a detector can distinguish a program with malware activities from the benign version of the same program using the level of payload activities that can be detected (called detection threshold) as a metric. The authors built a large collection of Android malware samples by embedding representative payloads with popular applications. The paper shows the evaluation results for two malware detectors using the proposed framework.

                        ===== Paper Strengths =====

- The paper studies an important question of how to properly evaluate malware detectors, and point out some limitations of previous evaluation approaches.

- The paper presents a large collection of malware samples built based on real-world malware examples and applications.

                       ===== Paper Weaknesses =====

- The proposed evaluation approach requires a malware-free version of each application and a HMD to be trained for each benign application separately. These are significant constraints in practice.

- The paper does not directly demonstrate advantages of the new evaluation approach as it does not evaluate existing HMD algorithms.

- The proposed HMD algorithms have very high false positive rates.

       Overall Merit (Pre-Response): 4. Good (B) -- Solid paper with some
                                        deficiencies
                            Novelty: 4. Incremental improvement –- on par
                                        with typical MICRO papers
                    Writing Quality: 3. Adequate
  Reviewer Confidence and Expertise: 3. Knowledgeable in area, and
                                        significant confidence in review

           ===== Questions to Address in Revision/Rebuttal =====

- How can the proposed evaluation method applied for practical cases where a benign version of an application is not given? 

- What are the key findings that the new evaluation framework uncovered compared to previous studies based on the traditional false positive/negative analyses? If possible, comparing evaluation results for a previously proposed algorithm will be helpful.

- Is the evaluation framework specific to hardware detectors? If not, I think the paper should also include previous studies on software-based run-time malware detectors in its discussion.

             Importance of Revision: 2. Revision would be nice, but not
                                        essential --  I find the current
                                        version of the paper acceptable,
                                        but would still prefer to see my
                                        concerns addressed

                    ===== Other Detailed Comments =====

I enjoyed reading this paper. The paper tries to answer an important question of how to properly evaluate (hardware) malware detectors, and presents useful observations such as that malware activities should be compared to its parent application and possible variants of malware need to be also studied. I believe that the more realistic evaluation setup presented in this paper will be beneficial to following studies on HMDs. Also, the paper can lead to an interesting discussion / follow-up work on the HMD evaluation method. The amount of engineering work that the authors have put in to create a large number of malware samples is also impressive. It will be quite beneficial if the malware samples and the framework are made public.

However, I have a couple of concerns for the proposed evaluation framework. 

1) The proposed method assumes that a HMD classifier is trained for each application, requiring a benign version of an application. This addresses a slightly different problem than what was studied by previous HMDs, which tried to distinguish malware applications from benign applications. For example, in a typical mobile context, a problem is to detect when a downloaded application by an untrusted developer contains malware activities. It is unrealistic to assume that there is a trusted training set for the benign behavior for each application. If a benign version of an application is already known, a cryptographic signature can ensure that a downloaded binary is indeed the same version. I agree that it is important to consider malware together with a benign parent application. However, it will be much more interesting to see how effective a HMD classifier can be in distinguishing malware applications without requiring to be trained for individual applications separately.

2) The main contribution of the paper lies in the new evaluation framework, not new HMD algorithms. In fact, the presented algorithms have high false positives and not usable in practice. In that sense, the paper will be more compelling if it can directly show the benefits of the new evaluation method compared to the traditional method; show new finding or conclusions that the new methods enables. For this purpose, it will be interesting to see how the results change between the two evaluation methods. One way to do this is to evaluate a previously proposed HMD algorithm rather than evaluating new ones. Also, it will be helpful to more clearly describe how previous studies evaluated their HMD algorithms and establish the baseline evaluation method that the paper is improving on.

===========================================================================
                           MICRO48 Review #133E
                     Updated 8 Jul 2015 4:02:39pm EDT
---------------------------------------------------------------------------
  Paper #133: Hardware-based Malware Detectors versus Intelligent
              Adversaries
---------------------------------------------------------------------------


                         ===== Paper Summary =====

The authors present an infrastructure to evaluate malware detectors. It contains common applications and some malware intruders. It evaluates the detection threshold using hardware performance counter profiles.

                        ===== Paper Strengths =====

A lot of effort has been put into developing the tool.
Some new insights on what detection methods works best and how to detect malware that protect themselves against static analysis.

                       ===== Paper Weaknesses =====

Not really an architecture paper (mainly software).
Not sure what the novelty is (beyond engineering).
Lot of jargon, names of tools that are supposed to be known by the reader, difficult to follow for non-expert.

       Overall Merit (Pre-Response): 2. Poor (D) -- Poor-quality paper
                            Novelty: 3. Very Incremental Improvement  --
                                        below par with respect to typical
                                        MICRO papers
                    Writing Quality: 2. Needs improvement
  Reviewer Confidence and Expertise: 1. No familiarity

           ===== Questions to Address in Revision/Rebuttal =====

It is not clear what the real novelty is of the paper. It takes common applications, inserts known malware, and evaluates malware detection using hardware performance counter profiles and markov/bag-of-words models. All of these have been proposed before. I appreciate the amount of work that must have been gone into this work, but the new insights that it gives to the MICRO audience seem limited.

If I understand well, the malware detector needs the profiles/models of the benign app. What if the attacker succeeds in changing them too? Can he not hide his malware like this?

             Importance of Revision: 1. Revision cannot save this paper --
                                        The required changes are so
                                        significant that it will just
                                        become a different paper

                    ===== Other Detailed Comments =====

My main reason for rating this paper low is not the quality of the paper, but its limited correspondence with the scope of MICRO. The only architecture/hardware component is the hardware performance counter profile, the remainder is purely software related. Being not an expert in software security, it was difficult to follow this paper and judge its contributions.

Small remarks:
- What is the color scale legend for Figures 9 and 10 (what is the detection rate of a red/orange/green point)?
- Figure 12: the detection time is always above one second, while 4 out of 7 attacks take less than a second (Figure 5). Is this not problematic?

===========================================================================
                           MICRO48 Review #133F
                     Updated 15 Jul 2015 3:24:18pm EDT
---------------------------------------------------------------------------
  Paper #133: Hardware-based Malware Detectors versus Intelligent
              Adversaries
---------------------------------------------------------------------------


                         ===== Paper Summary =====

The paper presents a testing platform for the systematic, controlled and realistic evaluation of the efficacy of hardware-based malware detectors, focusing specifically for mobile malware. Using Maya, it evaluates the detection performance of two specific anomaly detectors on repurposed malicious apps.

                        ===== Paper Strengths =====

With the use of carefully designed synthetic malware and record-replay facilities, the paper presents an extremely realistic and practical testing platform that can be used to systematically and rigorously evaluate malware detection systems, be it hardware-based or software-based.

The paper has extensive details on creating realistic and diverse synthetic malware.

                       ===== Paper Weaknesses =====

The assumptions of the capability of an intelligent adversary are missing, and the evaluation against such an adversary is inadequately discussed and addressed.

Important experiment details are missing.

The use of the term "detection threshold" as a performance metric is confusing and can be better explained.

       Overall Merit (Pre-Response): 3. Average (C) -- Average-quality
                                        paper with many deficiencies that
                                        are difficult to overlook. Describe
                                        changes needed for this paper to
                                        become Good (B).
                            Novelty: 3. Very Incremental Improvement  --
                                        below par with respect to typical
                                        MICRO papers
                    Writing Quality: 4. Well-written
  Reviewer Confidence and Expertise: 4. Expert in area, with highest
                                        confidence in review

           ===== Questions to Address in Revision/Rebuttal =====

See detailed comments/questions on experimental details.

             Importance of Revision: 3. Revision would be somewhat useful
                                        -- I am open to revising my score
                                        based on how satisfactorily the
                                        concerns are addressed

                    ===== Other Detailed Comments =====

The paper presents a testing platform for evaluating malware detectors, focusing particularly hardware-based malware detectors (HMDs). It is, however, unclear why Maya is especially suited for evaluating HMDs. Given its rigorous and realistic use of synthetic malware, Maya can equally be used to evaluate software-based detectors/algorithms. Yet, the paper focuses on using Maya for HMDs and makes no attempt to substantiate this focus.

Maya, a commendably excellent and rigorous malware benchmark suite and testing platform, is not new. This work overlaps substantially with Morpheus by Kazdagli et al [43], in the use of synthetic malware payloads and real user input generation and replay. Since Maya is one of the key contributions of this paper, the authors should more clearly delineate the differences between Maya and Morpheus in this paper.

The paper's attempt to account for adaptive malware (by intelligent adversaries) with a diverse set of malware and benignware is inadequate. Varying the parameters (number of items) and malware-specific delay of the synthetic malware payloads assumes that an adaptive adversary can only attempt to evade a detector by changing the intensity and period of its malicious activity. Doing this alone demonstrates, at best, the detection efficacy of a malware detection over a range of limited malicious behavior. An attacker, with knowledge of the detector and the repackaged app, can conceivably do more. For example, an attacker can conduct a mimicry attack (a well-discussed class of attacks against anomaly detectors [a]) by building the Markov model or BoW models offline, analyzing them and then figuring out a set of malicious actions that resembles normal actions and yet achieves the malicious goal. Furthermore, since the experiments show that compute-heavy apps tend to mask the useful hardware signals, an attacker may choose to use these compute-heavy apps as a starting point for their mimicry attacks. This can put the adversaries in a much more favorable starting point for their attacks, but this is not discussed in the security evaluation. Note that it is legitimate to rule out such advanced attacks, but the paper fails to carefully discuss and detail these pertinent assumptions on the capabilities of an intelligent adversary. This omission weakens the paper's claim since dealing with intelligent adversaries is a key tenet of Maya's evaluation principles.

    [a] David Wagner and Paolo Soto. Mimicry attacks on host-based intrusion detection systems. In Proceedings of the 9th ACM conference on Computer and communications security (CCS '02)

The paper's use of the term "detection threshold" as a performance metric is confusing and can be better explained. First, the paper refers the threshold to "the payload whose hardware signals are distinct" enough to be reliably classified as malware. This initial description is perplexing since a threshold is understood to be a quantitative measure and not a qualitative concept such as "payload". Second, the concept of "detection threshold" is not new. In traditional intrusion detection literature, this threshold refers to the value against which the output of a detector is compared to classify an input as malicious. Third, it is not useful to use "detection threshold" as a metric to compare detectors. Instead of a metric for comparing performance of different detectors, this threshold functions more like a "knob" that a user of a malware detector can vary to balance the tradeoff between inconvenience (false positives) vs accuracy (true positives). Varying detection threshold yields different combination of TP and FP rate, like what you will see in a ROC (Receiver Operating Characteristics) curve. At an intended TP rate or FP rate, detection thresholds correspond to a FP or TP rate respectively. With this, different detectors can then be compared using the resulting FP or TP rate, and not with the detection threshold. 

The following aspects of the experiments require further clarification:

- A common pitfall in using synthetic malware is introducing bias into the testing data. For example, the synthetic malware is described to print to a console via adb when running the malicious payload. Could this debugging action, presumably not present in benignware, invariably contribute to aiding the detectors in detecting malicious behaviors? What steps are taken to mitigate any instrumentation-based bias, if any?

- In the Markov model, the BIC is used to determine an appropriate number of clusters (10 to 20 states reported to be good) for the k-means clustering. However, in the Bag-of-Words model, the number of states is then fixed to m = 1000. What is the corresponding BIC when using m=1000. This seems to go against the earlier principle of using BIC to determine m. Furthermore, no attempt was made to discuss how this number was derived. Also, one would think that the number of states will differ when different apps are used. It is unclear if the paper uses different m for different apps. On a separate note, the paper could possibly explore the use of non-parametric clustering techniques such as clustering with Dirichlet Processes, to remove the burden of having to determine m.

- Section 5.2: "When a malware execution introduces a new state that is not well represented by the observed states..." How is "not well represented" determined?


